LLM Benchmarking with LLaMA2: Evaluating Code Development Performance Across Multiple Programming Languages

The rapid evolution of large language models (LLMs) has opened new possibilities for automating various tasks in software development. This paper evaluates the capabilities of the Llama 2-70B model in automating these tasks for scientific applications written in commonly used programming languages. Using representative test problems, we assess the model's capacity to generate code, documentation, and unit tests, as well as its ability to translate existing code between commonly used programming languages. Our comprehensive analysis evaluates the compilation, runtime behavior, and correctness of the generated and translated code. Additionally, we assess the quality of automatically generated code, documentation and unit tests. Our results indicate that while Llama 2-70B frequently generates syntactically correct and functional code for simpler numerical tasks, it encounters substantial difficulties with more complex, parallelized, or distributed computations, requiring considerable manual corrections. We identify key limitations and suggest areas for future improvements to better leverage AI-driven automation in scientific computing workflows.

==> generated_codes/CMakeLists.txt <==
cmake_minimum_required(VERSION 3.20)

project(my_project VERSION 0.1
    DESCRIPTION "AI generated code"
    LANGUAGES Fortran CXX)

enable_language(Fortran)

set(WITH_CUDA OFF CACHE BOOL "Build CUDA examples")
set(WITH_MPI OFF CACHE BOOL "Build MPI examples")

if(WITH_OPENMP)
    find_package(OpenMP REQUIRED)
endif()

IF(WITH_MPI)
  find_package(MPI COMPONENTS Fortran CXX REQUIRED)
ENDIF()

set (CMAKE_EXE_LINKER_FLAGS "-lstdc++")


add_subdirectory(fortran)
add_subdirectory(cpp)

IF(WITH_CUDA)
 add_subdirectory(cuda)
 add_subdirectory(cuda_ampere)
ENDIF()



==> generated_codes/cpp/CMakeLists.txt <==
set (CMAKE_CXX_STANDARD 14)

add_executable(integration_cpp integration.cpp)

add_executable(cg_cpp cg.cpp)

add_executable(heat_shared_cpp heat-shared-fixed.cpp)
IF(WITH_OPENMP)
    target_link_libraries(heat_shared_cpp PRIVATE OpenMP::OpenMP_CXX)
ENDIF()

IF(WITH_MPI)
  add_executable(heat_distributed_cpp heat-distributed.cpp)
  target_include_directories(heat_distributed_cpp PRIVATE ${MPI_INCLUDE_PATH})
  target_link_libraries(heat_distributed_cpp ${MPI_CXX_LIBRARIES})
ENDIF()


==> generated_codes/cpp/result_heat_shared.txt <==
0
0.0285968
0.0571648
0.0856752
0.114099
0.142409
0.170574
0.198569
0.226363
0.253929
0.28124
0.308267
0.334984
0.361364
0.387379
0.413005
0.438215
0.462984
0.487286
0.511098
0.534395
0.557154
0.579352
0.600967
0.621977
0.64236
0.662096
0.681166
0.69955
0.71723
0.734187
0.750405
0.765868
0.780559
0.794465
0.80757
0.819862
0.831329
0.841959
0.851741
0.860665
0.868723
0.875906
0.882207
0.887619
0.892138
0.895759
0.898477
0.900291
0.901199
0.901199
0.900291
0.898477
0.895759
0.892138
0.887619
0.882207
0.875906
0.868723
0.860665
0.851741
0.841959
0.831329
0.819862
0.80757
0.794465
0.780559
0.765868
0.750405
0.734187
0.71723
0.69955
0.681166
0.662096
0.64236
0.621977
0.600967
0.579352
0.557154
0.534395
0.511098
0.487286
0.462984
0.438215
0.413005
0.387379
0.361364
0.334984
0.308267
0.28124
0.253929
0.226363
0.198569
0.170574
0.142409
0.114099
0.0856752
0.0571648
0.0285968
-3.21625e-16

==> generated_codes/cuda/CMakeLists.txt <==
enable_language(CUDA)
add_executable(integration_cuda integration_cuda.cu)
add_executable(heat_cuda heat_cuda.cu)
add_executable(heat_cuda_fixed heat_cuda_fixed.cu)
add_executable(cg_cuda cg.cu)



==> generated_codes/cuda_ampere/CMakeLists.txt <==
enable_language(CUDA)
add_executable(integration_a100 integration_a100.cu)



==> generated_codes/fortran/CMakeLists.txt <==
add_executable(integration integration.f90)

add_executable(cg cg-fixed.f90)

add_executable(heat_shared heat-shared-fixed.f90)
IF(WITH_OPENMP) 
    target_link_libraries(heat_shared PRIVATE OpenMP::OpenMP_CXX)
ENDIF()

IF(WITH_MPI)
  add_executable(heat_distributed heat-distributed.f90)
  target_include_directories(heat_distributed PRIVATE ${MPI_INCLUDE_PATH})
  target_link_libraries(heat_distributed PRIVATE MPI::MPI_Fortran)
ENDIF()


==> generated_codes/fortran/result_heat_shared.txt <==
   0.00000000    
   2.87464280E-02
   5.74639104E-02
   8.61235335E-02
  0.114696443    
  0.143153876    
  0.171467140    
  0.199607775    
  0.227547392    
  0.255257875    
  0.282711357    
  0.309880167    
  0.336736947    
  0.363254666    
  0.389406592    
  0.415166438    
  0.440508246    
  0.465406477    
  0.489836127    
  0.513772488    
  0.537191510    
  0.560069621    
  0.582383752    
  0.604111493    
  0.625230968    
  0.645720840    
  0.665560544    
  0.684730053    
  0.703210056    
  0.720981956    
  0.738027871    
  0.754330635    
  0.769873917    
  0.784641981    
  0.798619986    
  0.811793864    
  0.824150264    
  0.835676908    
  0.846362114    
  0.856195033    
  0.865165830    
  0.873265564    
  0.880485952    
  0.886819780    
  0.892260671    
  0.896803200    
  0.900442660    
  0.903175473    
  0.904998899    
  0.905911088    
  0.905911088    
  0.904998899    
  0.903175473    
  0.900442660    
  0.896803200    
  0.892260671    
  0.886819780    
  0.880485952    
  0.873265505    
  0.865165770    
  0.856194973    
  0.846362054    
  0.835676849    
  0.824150205    
  0.811793804    
  0.798619926    
  0.784641922    
  0.769873857    
  0.754330575    
  0.738027811    
  0.720981896    
  0.703209996    
  0.684729993    
  0.665560544    
  0.645720840    
  0.625230968    
  0.604111552    
  0.582383811    
  0.560069680    
  0.537191570    
  0.513772547    
  0.489836156    
  0.465406507    
  0.440508246    
  0.415166438    
  0.389406562    
  0.363254637    
  0.336736917    
  0.309880137    
  0.282711327    
  0.255257845    
  0.227547333    
  0.199607730    
  0.171467111    
  0.143153861    
  0.114696428    
   8.61235186E-02
   5.74639067E-02
   2.87464261E-02
   0.00000000    


==> generation_cg_cpp.csv <==
matrix_size (NxN),avg(s),min(s),max(s)
1024,.0149,0.0147046,0.0152054
2048,.0595,0.0593306,0.0598916
4096,.2549,0.252838,0.257609
8192,1.0802,1.0773,1.08607
16384,4.6550,4.64294,4.67094
32768,19.2318,19.1931,19.2641


==> generation_cg_fortran.csv <==
matrix_size (NxN),avg(s),min(s),max(s)
1024,1.89800002E-03,1.89800002E-03,1.89800002E-03
2048,1.18099991E-02,1.18099991E-02,1.18099991E-02
4096,6.72260001E-02,6.72260001E-02,6.72260001E-02
8192,.3211,0.314966977,0.325120986
16384,1.2811,1.14594603,1.31912506
32768,5.6238,5.19414139,5.92624092


==> generation_cg_python.csv <==
matrix_size (NxN),avg(s),min(s),max(s)
1024,.0027,0.0019,0.0032
2048,.0047,0.0040,0.0057
4096,.0072,0.0059,0.0080
8192,.0264,0.0184,0.0343
16384,.5211,0.3339,0.9699
32768,1.9972,1.9279,2.1099


==> omp_heat_shared_cpp.csv <==
omp_threads,avg(s),min(s),max(s)
1,6.79,6.7771,6.80665
2,3.61,3.58155,3.67193
4,1.79,1.7977,1.80049
8,.94,0.944115,0.954481
16,.58,0.558189,0.627298
32,.45,0.43513,0.502118
64,.48,0.478509,0.496913
128,.87,0.8699,0.89473


==> omp_heat_shared_fixed_python.csv <==
omp-threads,avg(s),min(s),max(s)
1,17.44,15.66,19.50
2,9.88,9.61,10.07
4,9.74,9.58,10.04
8,9.72,9.55,9.88
16,9.90,9.61,10.14
32,10.00,9.84,10.17
64,10.11,9.70,10.30
128,10.58,10.37,10.88


==> omp_heat_shared_fortran.csv <==
omp_threads,avg(s),min(s),max(s)
1,4.16,4.1641663871705532,4.1678906660526991
2,2.29,2.2805614480748773,2.2992172888480127
4,1.24,1.2414095140993595,1.2546701170504093
8,1.11,1.1142626688815653,1.1265162313356996
16,.95,0.95129825174808502,0.96966532478109002
32,1.06,1.0458348211832345,1.0689306836575270
64,1.14,1.1306536872871220,1.1505048256367445
128,1.64,1.6299982229247689,1.6620752741582692


==> translation_cg_cpp.csv <==
matrix_size (NxN),avg(s),min(s),max(s)
1024,.0143,0.0143279,0.0144365
2048,.0596,0.0592108,0.0604107
4096,.2530,0.251174,0.256856
8192,1.1234,1.07375,1.31422
16384,4.6401,4.58219,4.7297
32768,19.2788,19.2144,19.3791


==> translation_cg_python.csv <==
matrix_size (NxN),avg(s),min(s),max(s)
1024,.0007,0.0007,0.0007
2048,.0012,0.0010,0.0013
4096,.0035,0.0031,0.0038
8192,.0154,0.0112,0.0209
16384,.3246,0.3165,0.3388
32768,1.8965,1.8226,2.0035


==> translation_omp_heat_shared_fixed_python.csv <==
omp_threads,avg(s),min(s),max(s)
1,2.70,2.46,2.88 

==> translation_omp_heat_shared_translated_cpp.csv <==
omp_threads,avg(s),min(s),max(s)
1,6.59,6.5902,6.60192
2,4.74,4.73685,4.75058
4,3.71,3.71283,3.72589
8,5.67,5.6315,5.71935
16,6.49,6.24648,6.6601
32,7.25,7.00815,7.36541
64,7.96,7.90679,8.08113
128,10.46,10.0876,10.7274

